Beyond R-barycenters: an effective averaging method on Stiefel and Grassmann manifolds

In this paper, the issue of averaging data on a manifold is addressed. While the Fr\'echet mean resulting from Riemannian geometry appears ideal, it is unfortunately not always available and often computationally very expensive. To overcome this, R-barycenters have been proposed and successfully applied to Stiefel and Grassmann manifolds. However, R-barycenters still suffer severe limitations as they rely on iterative algorithms and complicated operators. We propose simpler, yet efficient, barycenters that we call RL-barycenters. We show that, in the setting relevant to most applications, our framework yields astonishingly simple barycenters: arithmetic means projected onto the manifold. We apply this approach to the Stiefel and Grassmann manifolds. On simulated data, our approach is competitive with respect to existing averaging methods, while computationally cheaper.

==> figures/error_gr_p10_k5_scale05_nMC100.csv <==
n,proj_evd_median,Riem_mean_median,proj_evd_q10,Riem_mean_q10,proj_evd_q90,Riem_mean_q90
20,0.9833638267396622,0.9553255999213957,0.6027293484210884,0.564917635244316,1.584374859280137,3.1038212418776094
50,0.41063099031636263,0.34628798025485485,0.25976800953205104,0.2325423487166282,0.6028293482648898,0.585347981636121
70,0.282495480144869,0.23800661359643333,0.1799334535097992,0.16456554988029115,0.4236198458316835,0.3610358525657909
100,0.20244579601739274,0.16289783683535936,0.12570930979599468,0.10405993804886196,0.28068569818673766,0.2504263232191367
200,0.10343717027132977,0.08113822856120817,0.06489988484339185,0.05910947777783052,0.13773275863386306,0.11608856167909408
500,0.039150137758393544,0.032592873453334864,0.027581279470367454,0.02180388580502476,0.05439723757667532,0.046846562235073184


==> figures/error_st_p10_k5_scale03_nMC100.csv <==
n,proj_polar_median,proj_qr_median,R_ortho_median,R_polar_median,R_qr_median,proj_polar_q10,proj_qr_q10,R_ortho_q10,R_polar_q10,R_qr_q10,proj_polar_q90,proj_qr_q90,R_ortho_q90,R_polar_q90,R_qr_q90
20,0.045546948148798935,0.04924447775947751,0.04554695891964815,0.04455317284170956,0.05150267858117651,0.023682224714836993,0.026024387278389807,0.023682219691082973,0.025264296650309163,0.028364536910083334,0.08380134557554533,0.08959791760523207,0.08380133082087521,0.08202617835206497,0.1110300211360816
50,0.020174455869692076,0.022269216171345058,0.020174456142589826,0.020629189445860868,0.02237975737285517,0.011743509511809254,0.012575428242133672,0.011743509820967845,0.012328926564717329,0.012451965467116683,0.03503956583624196,0.038842913103920275,0.03503958480675881,0.03548701323831922,0.042220437594635965
70,0.015104585154816068,0.016689228313339268,0.015104573097169489,0.01508908222857731,0.01687613211498942,0.00716823238329777,0.00865625187216834,0.007168237488130804,0.008361514992504582,0.009216540401793141,0.025325868418257593,0.028535036668398746,0.02532587915496283,0.02598612496178934,0.029950962594239277
100,0.010946160925495595,0.011445126077289728,0.010946174903141936,0.010672468925013275,0.011934575067033102,0.0051342692979554315,0.006413960324643581,0.0051342489825431225,0.005558497407211833,0.006480080724376399,0.018224191179202903,0.01928854450631296,0.01822416977253689,0.017255315313102964,0.02058718451350849
200,0.004992393899686729,0.005569461442879621,0.00499239480360268,0.005076110140334992,0.005643074298515106,0.0028451089413404616,0.0029394995576942943,0.0028451103088428034,0.0029563847322182806,0.0031852582380096847,0.0075801676831584635,0.008799449435650648,0.007580181595198277,0.007982084462127587,0.009387065154490845
500,0.0020776689509260844,0.002244667499686986,0.0020776706121228223,0.002135709226258396,0.0024543597223555553,0.0012179161801165405,0.0013635694329884455,0.001217913584612081,0.0012203355506104894,0.0013152485902917692,0.0031208560708311382,0.003532194828152135,0.0031208595307254425,0.0030221150075753047,0.003991152999285303


==> figures/error_st_p10_k5_scale05_nMC100.csv <==
n,proj_polar_median,proj_qr_median,R_ortho_median,R_polar_median,R_qr_median,proj_polar_q10,proj_qr_q10,R_ortho_q10,R_polar_q10,R_qr_q10,proj_polar_q90,proj_qr_q90,R_ortho_q90,R_polar_q90,R_qr_q90
20,0.20786240711271697,0.26257146916382224,0.20786246181524837,7.4263880877887605,7.274773485049096,0.10445174758732184,0.129191456757829,0.10445165422069269,5.072738085794981,3.9651953201981547,0.32827138498140485,0.42790694451123457,0.3282713497444033,10.54896196939018,11.502350667429011
50,0.08117048574603597,0.09577180557081419,0.08117044555502093,8.269149232907367,8.124285845834098,0.04113115868365262,0.06191264832129386,0.041131194063735645,5.423805541772522,4.4284275616050515,0.13176949202313837,0.16915431506956524,0.13176946988308288,10.781246243723617,11.421033273550995
70,0.05765836403693589,0.0735169740645785,0.05765830948809465,7.3866007288497535,7.610499995370597,0.028218134902082456,0.03677835365118106,0.028218172557080225,4.242260266583811,4.628749698514041,0.0903632918713547,0.11592924840921864,0.09036332830886552,10.353062503340285,10.681073364497543
100,0.03686468772643522,0.048904802350745916,0.03686471597815335,7.793550480826283,7.573511254889222,0.018549191426385465,0.02600424788142283,0.01854921709488294,4.989257624071484,4.835627100339101,0.0669374265616253,0.08456033444225847,0.06693718162693679,10.130539203342206,10.680200198193827
200,0.019091630569635473,0.024671416906145882,0.019091660992287665,7.304725429749061,8.276828258269177,0.010625562367704523,0.013990645749261326,0.010625576054279537,4.072461791908027,5.371003501974088,0.030397387303003055,0.04099195285288064,0.030397364697852057,10.515203981059223,10.883676231218129
500,0.00812714799421636,0.009728473057751787,0.008127141660280566,7.643325916425676,7.659351188523278,0.003648251865040944,0.004827493916051143,0.0036482503825824336,5.040285783985902,4.620578335901127,0.011987772180875487,0.015927761245367055,0.011987888649585427,9.474651174748358,10.331912823517976

